A State Class Construction for Computing the Intersection of Time Petri Nets Languages

We propose a new method for computing the language intersection of two Time Petri nets (TPN); that is the sequence of labels in timed traces common to the execution of two TPN. Our approach is based on a new product construction between nets and relies on the State Class construction, a widely used method for checking the behaviour of TPN. We prove that this new construct does not add additional expressive power, and yet that it can leads to very concise representation of the result. We have implemented our approach in a new tool, called Twina. We report on some experimental results obtained with this tool and show how to apply our approach on two interesting problems: rst, to dene an equivalent of the twin-plant diagnosability methods for TPN; then as a way to check timed properties without interfering with a system.

==> data.csv <==
model,exp,LSCG,statel,transl,timel,SSCG,states,transs,times
jdeds,plain,LSCG,26,42,0.001,SSCG,28,45,0.001
jdeds,twin,LSCG,544,1144,0.006,SSCG,706,1432,0.016
jdeds,obs,LSCG,57,103,0.001,SSCG,64,115,0.001
train3,plain,LSCG,3101,7762,0.022,SSCG,5051,13027,0.047
train3,twin,LSCG,1453393,5415838,30.038,SSCG,4018109,15702687,107.656
train3,obs,LSCG,6202,16614,0.077,SSCG,10102,27801,0.141
train4,plain,LSCG,10319,27153,0.074,SSCG,16841,45717,0.172
train4,twin,LSCG,20954198,79768434,550.645,SSCG,57567538,229935082,1729.766
train4,obs,LSCG,20638,58367,0.436,SSCG,33682,98015,0.578
plant,plain,LSCG,2696558,7359339,41.117,SSCG,4628698,12870710,127.344
plant,twin,LSCG,1300,3183,0.050,SSCG,1633,3996,0.094
plant,obs,LSCG,5715293,15639336,130.923,SSCG,9790043,27215355,289.359
wodes,plain,LSCG,2554,6080,0.024,SSCG,5363,13047,0.094
wodes,twin,LSCG,55402,155586,1.091,SSCG,151352,426928,3.891
wodes,obs,LSCG,5767,13506,0.072,SSCG,14663,34508,0.234
wodes232,plain,LSCG,20388,88122,0.307,SSCG,32382,140969,0.812
wodes232,twin,LSCG,39588981,304246211,3277.003,SSCG,339165870,2552685724,28913.781
wodes232,obs,LSCG,106043,434712,2.213,SSCG,226269,888042,4.953

